Target Identification Using Dictionary Matching of Generalized Polarization Tensors

The aim of this paper is to provide a fast and efficient procedure for (real-time) target identification in imaging based on matching on a dictionary of precomputed generalized polarization tensors (GPTs). The approach is based on some important properties of the GPTs and new invariants. A new shape representation is given and numerically tested in the presence of measurement noise. The stability and resolution of the proposed identification algorithm is numerically quantified.

==> figures/readme.txt <==
Links

lrwxrwxrwx 1 hanwang fuse    45 2012-03-20 13:37 fig10_a.eps -> ../outputs/Algo1_vs_Algo2/P_ord2_Nexp1000.eps
lrwxrwxrwx 1 hanwang fuse    45 2012-03-20 13:37 fig10_b.eps -> ../outputs/Algo1_vs_Algo2/P_ord3_Nexp1000.eps
lrwxrwxrwx 1 hanwang fuse    36 2012-03-20 13:49 fig11_a.eps -> ../outputs/Moments_vs_SD/Moments.eps
lrwxrwxrwx 1 hanwang fuse    31 2012-03-20 13:49 fig11_b.eps -> ../outputs/Moments_vs_SD/SD.eps
-rw-r--r-- 1 hanwang fuse 18635 2012-02-23 17:02 fig1_ellipse_std.eps
-rw-r--r-- 1 hanwang fuse 17895 2012-02-23 20:14 fig2_0p01.eps
-rw-r--r-- 1 hanwang fuse 16019 2012-02-23 20:14 fig2_0p05.eps
-rw-r--r-- 1 hanwang fuse 15194 2012-02-23 20:13 fig2_0p1.eps
-rw-r--r-- 1 hanwang fuse 14949 2012-02-23 20:15 fig2_0p5.eps
-rw-r--r-- 1 hanwang fuse 15232 2012-02-24 10:29 fig2_1p0.eps
-rw-r--r-- 1 hanwang fuse 13296 2012-02-23 20:32 fig3_a.eps
-rw-r--r-- 1 hanwang fuse 13470 2012-02-23 20:32 fig3_b.eps
lrwxrwxrwx 1 hanwang fuse    37 2012-03-16 14:54 fig4_a.eps -> ../outputs/Flower/5petals_nexp100.eps
lrwxrwxrwx 1 hanwang fuse    37 2012-03-16 14:54 fig4_b.eps -> ../outputs/Flower/7petals_nexp100.eps
lrwxrwxrwx 1 hanwang fuse    43 2012-03-16 14:55 fig5_a.eps -> ../outputs/Damaged_Flower/imperfect_0p5.eps
lrwxrwxrwx 1 hanwang fuse    43 2012-03-16 14:55 fig5_b.eps -> ../outputs/Damaged_Flower/imperfect_0p8.eps
lrwxrwxrwx 1 hanwang fuse    44 2012-03-16 14:55 fig6_a.eps -> ../outputs/Damaged_Flower/tau0p5_nexp100.eps
lrwxrwxrwx 1 hanwang fuse    44 2012-03-16 14:56 fig6_b.eps -> ../outputs/Damaged_Flower/tau0p8_nexp100.eps
lrwxrwxrwx 1 hanwang fuse    41 2012-03-19 16:41 fig7_a.eps -> ../outputs/Letter_bar/P_CGPT_0p0_ord2.eps
lrwxrwxrwx 1 hanwang fuse    41 2012-03-19 15:47 fig7_b.eps -> ../outputs/Letter_bar/P_CGPT_0p0_ord5.eps
lrwxrwxrwx 1 hanwang fuse    41 2012-03-19 16:41 fig7_c.eps -> ../outputs/Letter_bar/P_CGPT_0p1_ord2.eps
lrwxrwxrwx 1 hanwang fuse    41 2012-03-19 15:57 fig7_d.eps -> ../outputs/Letter_bar/P_CGPT_0p1_ord5.eps
lrwxrwxrwx 1 hanwang fuse    40 2012-03-19 14:56 fig8_a.eps -> ../outputs/All_letters/CGPT_0p0_ord5.eps
lrwxrwxrwx 1 hanwang fuse    40 2012-03-19 17:09 fig8_b.eps -> ../outputs/All_letters/CGPT_0p1_ord1.eps
lrwxrwxrwx 1 hanwang fuse    45 2012-03-19 15:24 fig8_c.eps -> ../outputs/All_letters_ptb2/CGPT_0p0_ord5.eps
lrwxrwxrwx 1 hanwang fuse    45 2012-03-19 18:37 fig8_d.eps -> ../outputs/All_letters_ptb2/CGPT_0p1_ord1.eps
lrwxrwxrwx 1 hanwang fuse    51 2012-03-19 16:14 fig9_a.eps -> ../outputs/All_letters/ShapeDescriptor_0p0_ord5.eps
lrwxrwxrwx 1 hanwang fuse    56 2012-03-19 16:15 fig9_b.eps -> ../outputs/All_letters_ptb2/ShapeDescriptor_0p0_ord5.eps
lrwxrwxrwx 1 hanwang fuse    24 2012-03-19 14:21 Letters_ptb -> ../outputs/Letters_ptb2//
lrwxrwxrwx 1 hanwang fuse    22 2012-03-17 12:27 Letters_std -> ../outputs/Letters_std/


